A Smoking Gun for Planetesimal Formation: Charge Driven Growth into a New Size Range

Collisions electrically charge grains which promotes growth by coagulation. We present aggregation experiments with three large ensembles of basalt beads ($150\,\mu\mathrm{m} - 180\,\mu\mathrm{m})$, two of which are charged, while one remains almost neutral as control system. In microgravity experiments, free collisions within these samples are induced with moderate collision velocities ($0 - 0.2 \,\mathrm{m\,s}^{-1}$). In the control system, coagulation stops at (sub-)mm size while the charged grains continue to grow. A maximum agglomerate size of 5\,cm is reached, limited only by bead depletion in the free volume. For the first time, charge-driven growth well into the centimeter range is directly proven by experiments. In protoplanetary disks, this agglomerate size is well beyond the critical size needed for hydrodynamic particle concentration as, e.g., by the streaming instabilities.

==> Review.txt <==
Reviewer's Comments:
The manuscript by Teiser et al. concerns experiments on the growth of charged dust aggregates. The authors perform microgravity experiments on pre-charged spheres with sizes from 150 microns to 180 microns. The authors present images of the resulting particle clusters and speculate that those clusters are formed due to the electrostastic charges on the spheres. The tentative conclusion is that electrostatic forces can allow dust aggregate growth in protoplanetary discs to cross the bouncing barrier and form large enough aggregates to trigger the streaming instability.

While I am excited about the results and the implications, I find that the manuscript is very short and does not describe clearly the physics of collisional charging and its role in particle aggregation. In its current form I think that the paper would confuse the broader community as well. So I request some clarifications before the paper can be considered for publication.



Dear reviewer,

thank's for the really fast review and for your positive reception and the critical remarks. We have revised the manuscript according to your remarks and hope that the manuscript finds your appreciation in its current form. The changed passages are marked bold-face, for better visibility. 


(1) It is not clear what the distribution of positive and negative charges are between the spheres. The authors refer to Wurm et al. (2019) and mention that the distribution follows a "Paschen's law". I am not aware of this law and many other readers will not be either. The authors should add more information to the paper on the charge distribution resulting from their experiments.

Reply: We agree that our description of the charge distributions was too short and/or misleading. We added a paragraph to clarify this. (see section ''Introduction, last 4 paragraphs'')


(2) To me it seems illogical that charged spheres would coagulate better. Sure, spheres of opposite charges will attract, but would those spheres not share their charge at impact and therefore lose the electrostatic attraction? The authors refer to Steinpilz et al. (2020) but the physics of the aggregation should be explained in this paper as well.


Reply: A valid point. One might indeed think so and, in fact, this was also in our mind when we started with this a while ago. Grains do coagulate better though but we did not explain this so far but added a paragraph to the manuscript
with the following explanation. First point: If two insulating grains with some charge get in contact, they do not discharge or neutralize upon contact. It is a bit counter-intuitive as one might think that charges just neutralize each other but our grains are no metal grains. The charge carriers are not mobile on the surface. There is some charge transfer at the contact point but this can also separate charges (increase charge differences on the grains) and this is the base mechanism for charging grains at the bouncing barrier in the first place. 
How long it takes for insulators to discharge is a problem of its own and depends on the environment (water content, gas pressure, material ...). We currently have measurements running but this is not published yet but the discharge time can be up to years under disk conditions. In the experiments, discharge occurs on hour timescales.
That also means that charge, if present, is not distributed homogeneously on the surface but comes in patches, leading to the second point: net charge might not be the most important part to help coagulation. It is a proxy for charge effects in general but as Coulomb forces depend on 1/distance^2, two small patches of opposite charge close to the contact point imply a very high sticking force, even if the net charge of both spheres would be zero. Certainly, an aggregate gets more and more net neutral per grain and does not attract grains from their surrounding. However, for two grains in contact this is not relevant. Its like a salt crystal which is overall neutral but still strongly bound by charges. So once grains find spots of opposite charges, contacts are much more stable.
This also relates to point 4 on stability. 
We added a new section "2. Charge driven aggregation and stability".







(3) The photos of the experiments are hard to read and it is hard to convince oneself that they tell the story of the caption.

Reply: We agree that the images did not show the results clearly enough. We have replaced Fig. 2 with a more detailed sequence of the temporal evolution in one of the cells to show how the free volume is cleared from particles which are embedded into larger clusters. With this sequence as an example, it should also be easier to understand Fig. 4 which shows a comparison of the final states of the evolution in the three cells (see also the changed text in 4.1).




(4) Even if electrostatic charges would hold an aggregate together, what would be the stability of such an aggregate? Would it not be expected to be really fragile to collisional disruption?

We agree, that the stability of agglomerates is a crucial parameter for the application in protoplanetary disks. A detailed stability analysis is planned for the long-duration experiment. However, some collisions between agglomerates and the side walls already occur in the experiments of this study (due to the electric field in the experiments on charge measurements). We have analyzed these collisions with the side walls. These collisions are with impact velocities of 1- 2 cm/s and only sticking or bouncing is observed, but no fragmentation. We added a sub-section on this (see section 4.4).


I encourage the authors to work through the manuscript again and make sure that all the new concepts and experiments related to collisional charging and aggregation are explained well. 
